Greater than the sum of its parts: The role of minority and majority status in collaborative problem-solving communication

Collaborative problem-solving (CPS) is a vital skill used both in the workplace and in educational environments. CPS is useful in tackling increasingly complex global, economic, and political issues and is considered a central 21st century skill. The increasingly connected global community presents a fruitful opportunity for creative and collaborative problem-solving interactions and solutions that involve diverse perspectives. Unfortunately, women and underrepresented minorities (URMs) often face obstacles during collaborative interactions that hinder their key participation in these problem-solving conversations. Here, we explored the communication patterns of minority and non-minority individuals working together in a CPS task. Group Communication Analysis (GCA), a temporally-sensitive computational linguistic tool, was used to examine how URM status impacts individuals' sociocognitive linguistic patterns. Results show differences across racial/ethnic groups in key sociocognitive features that indicate fruitful collaborative interactions. We also investigated how the groups' racial/ethnic composition impacts both individual and group communication patterns. In general, individuals in more demographically diverse groups displayed more productive communication behaviors than individuals who were in majority-dominated groups. We discuss the implications of individual and group diversity on communication patterns that emerge during CPS and how these patterns can impact collaborative outcomes.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

